Parallel Composition of Weighted Finite-State Transducers

Finite-state transducers (FSTs) are frequently used in speech recognition. Transducer composition is an essential operation for combining different sources of information at different granularities. However, composition is also one of the more computationally expensive operations. Due to the heterogeneous structure of FSTs, parallel algorithms for composition are suboptimal in efficiency, generality, or both. We propose an algorithm for parallel composition and implement it on graphics processing units. We benchmark our parallel algorithm on the composition of random graphs and the composition of graphs commonly used in speech recognition. The parallel composition scales better with the size of the input graphs and for large graphs can be as much as 10 to 30 times faster than a sequential CPU algorithm.

==> figures/lexicon_compose.dat <==
words          gpu       cpu_gtn
1000           753       866 
2000           869       1650 
4000           1014      3019 
8000           1333      5572 
16000          2571      10567 
32000          3936      19124


==> figures/rand_arcs.dat <==
out_arc_degree gpu       cpu_gtn
4              4.68      0.12
8              52        416
16             59        837
32             99        1593
64             289       3104


==> figures/rand_nodes_gtn.dat <==
num_nodes gpu    cpu_gtn
256       6      44
512       56     209
1024      136    1119
2048      312    5723
4096      1130   26146
8192      4297   116413


==> figures/rand_nodes_ofst.dat <==
num_nodes cpu_gtn cpu_openfst
256       38      95
512       165     429
1024      987     2195
2048      5327    12033
4096      23339   55663

